Studying X-ray reprocessing and continuum variability in quasars: PG 1211+143

We present the results from a monitoring campaign of the Narrow-Line Seyfert~1 galaxy PG 1211+143. The object was monitored with ground-based facilities (UBVRI photometry; from February to July, 2007) and with Swift (X-ray photometry/spectroscopy and UV/Optical photometry; between March and May, 2007). We found PG 1211+143 in a historical low X-ray flux state at the beginning of the Swift monitoring campaign in March 2007. It is seen from the light curves that while violently variable in X-rays, the quasar shows little variations in optical/UV bands. The X-ray spectrum in the low state is similar to other Narrow-Line Seyfert 1 galaxies during their low-states and can be explained by a strong partial covering absorber or by X-ray reflection onto the disk. With the current data set, however, it is not possible to distinguish between both scenarios. The interband cross-correlation functions indicate a possible reprocessing of the X-rays into the longer wavelengths, consistent with the idea of a thin accretion disk, powering the quasar. The time lags between the X-ray and the optical/UV light curves, ranging from ~2 to ~18 days for the different wavebands, scale approximately as ~lambda^(4/3), but appear to be somewhat larger than expected for this object, taking into account its accretion disk parameters. Possible implications for the location of the X-ray irradiating source are discussed.

==> ReadMe.txt <==
Source files (tex source and ps/eps figures) of a manuscript, entitled "Studying X-ray reprocessing and continuum variability in quasars: PG 1211+143" by Bachev et al., resubmitted to
MNRAS, corrected after the first referee's report.
